CrowdSpeech and VoxDIY: Benchmark Datasets for Crowdsourced Audio Transcription

Domain-specific data is the crux of the successful transfer of machine learning systems from benchmarks to real life. In simple problems such as image classification, crowdsourcing has become one of the standard tools for cheap and time-efficient data collection: thanks in large part to advances in research on aggregation methods. However, the applicability of crowdsourcing to more complex tasks (e.g., speech recognition) remains limited due to the lack of principled aggregation methods for these modalities. The main obstacle towards designing aggregation methods for more advanced applications is the absence of training data, and in this work, we focus on bridging this gap in speech recognition. For this, we collect and release CrowdSpeech -- the first publicly available large-scale dataset of crowdsourced audio transcriptions. Evaluation of existing and novel aggregation methods on our data shows room for improvement, suggesting that our work may entail the design of better algorithms. At a higher level, we also contribute to the more general challenge of developing the methodology for reliable data collection via crowdsourcing. In that, we design a principled pipeline for constructing datasets of crowdsourced audio transcriptions in any novel domain. We show its applicability on an under-resourced language by constructing VoxDIY -- a counterpart of CrowdSpeech for the Russian language. We also release the code that allows a full replication of our data collection pipeline and share various insights on best practices of data collection via crowdsourcing.

==> rebuttal-1.txt <==
COMMENT TO ALL REVIEWERS

We thank reviewers for their time and for the useful comments they made. We have incorporated some of the comments in the updated submission (new material is in blue). In this comment, we discuss the two most important points made by reviewers. We then respond to other comments individually.

*Additional methods to compare*

Please see Subsection 6.3 that we added to the paper. In short, we add a novel Transformer-based aggregation method, T5, to the comparison. This method outperforms the ROVER baseline, thereby setting a new state-of-the-art result.

*VoxDIY*

1. We underscore that our main contribution is not the VoxDIY dataset itself, but the pipeline that one can re-use to collect annotations in any domain of interest. In that, one can vary the difficulty of the task by adding noise to the synthetic audios, thereby matching more realistic conditions.

2. As mentioned in Subsection 6.3, the new T5-based aggregation method was developed on semi-synthetic data collected through this pipeline. Observe that this method performs well on more realistic LibriSpeech data even without fine-tuning! Thus, we believe that there is a promise behind the semi-synthetic approach used to construct VoxDIY.

3. As mentioned in the paper, we acknowledge that there are potential limitations with diversity of voices in the semi-synthetic data. However, Point 2 above suggests that semi-synthetic data may still be useful (at least in some conditions). Thus, we think that it would be interesting to investigate this limitation in more detail in future work.


COMMENT TO REVIEWER #1

Thank you for the comments!

["Niche" Problem] We believe that crowdsourcing is an important part of the NeurIPS program: a quick search reveals a number of NeurIPS papers in this area: for example, [1], [2], [3], [4].  Moreover, crowdsourcing is one of the most popular ways to obtain data. Thus, we think that the work on crowdsourcing fits well in the NeurIPS Datasets and Benchmarks track.

[Speech Recognition Experiments] We agree that measuring the impact of aggregation algorithms on the quality of speech recognition tools is an interesting idea. However, we leave this evaluation for future work: right now results of such evaluations may be impacted by the absence of principled aggregation algorithms. Our work has already resulted in some improvements in this area (see Subsection 6.3) and we plan to execute evaluations you suggest once research community makes sufficient progress in this direction.

[Training Aggregation Methods] Thanks for bringing this up and your understanding is perfectly correct. Please see the general comment we made above and Section 6.3 in the paper.

[Difficulty of CrowdSpeech] LibriSpeech audios do in fact belong to the ``easier'' part of the spectrum faced by crowdworkers, which is indicated by the high values of the Krippendorff's alpha inter-rater agreement measure. Audio books are recorded to be easily understandable and enjoyable, while real-life tasks often feature low-quality recordings (e.g., phone calls) with background noise and poor pronunciation. Thus, in order to collect high-quality transcriptions on crowdsourcing platform, one must to be able to handle the level of difficulty represented in our CrowdSpeech dataset.

[VoxDIY] Please see our response in the general comment.

[Error Analysis] Thanks for the great idea! We are working on this analysis right now and will make another update of the paper closer to the end of the discussion. In particular, we plan to (1) evaluate the cases where the algorithms provided the correct and incorrect aggregations given whether the crowd provided a correct response or not, and (2) study and discuss the error causes in crowd transcriptions and aggregations.

[Name of the paper] We are sorry for the confusion. The idea was that Vox Populi is a rough translation of Crowd Speech to Latin. However, it appears to be more confusing than fun so we will change the title of the paper to make it clear.

[Prior work] Thanks for references! We have updated the literature review section with additional discussion and added citations of several speech-recognition toolkits to the list of ASR references. Please let us know if we still miss some important citations.

[Clarity] Thanks for pointing out this issue. We made a clarification at the end of Section 3.

[1] Double or Nothing: Multiplicative Incentive Mechanisms for Crowdsourcing
[2] Whose Vote Should Count More: Optimal Integration of Labels from Labelers of Unknown Expertise
[3] Iterative Learning for Reliable Crowdsourcing Systems
[4] Variational Inference for Crowdsourcing


COMMENT TO REVIEWER #2

Thank you for the comments!

[VoxDIY] Please see our response in the general comment.

[Benchmarking] While we do not present new methods that can be evaluated on existing ML benchmarks, we compare our work with existing similar datasets (that we treat as dataset baselines) and provide a new benchmark task.


COMMENT TO REVIEWER #3

Thank you for the comments!

[VoxDIY] Please see our response in the general comment.

[More Baselines] Thanks for the suggestion! We have added a T5-based method to evaluation. Please see the general comment above and check out the new Section 6.3 in the paper.

[Prior work] Thanks for bringing this up, the aggregation methods can certainly be used in the OCR tasks as well. We will add a paragraph describing other potential applications in the next revision before the discussion deadline.

[Minor Remarks] Thanks for pointing this out. We have fixed most the issues, but we are not sure about references as they seem correct to us :)


==> rebuttal-2.txt <==
We have updated our paper as follows.

**Transformer baseline.** We added Section D to the supplementary materials which gives a high-level overview of the T5 baseline.

**Data Splits.** Thanks for the suggestion. We obtained annotations for additional 11,000 audio recordings to construct a train set of the CrowdSpeech dataset (see appendix D). We report additional experiments on T5 fine-tuning in Subsection 6.3. 

However, we think that the task we propose in this paper is not reduced to fine-tuning existing models. Past literature on crowdsourcing suggests that incorporating worker skills and task difficulties is important to develop strong aggregation algorithms in the conventional classification setting (e.g., Dawid-Skene algorithm). Our current T5-based evaluations ignore worker skills, but an interesting problem is to study how one can combine these parameters with existing approaches to text-to-text tasks.

**Error Analysis.** We performed both automated and manual analysis of errors and added the corresponding Section E to the supplementary materials.

**Paper Title.** Note that we have also changed the paper's title, so the new one does not contain the 'Vox Populi' part.

